MIRA: A Musical Intent Refinement Agent for Aligning Text-to-Music Generation with User Intent

Text-to-music systems produce increasingly convincing audio, yet evaluation reveals little about whether the result matches user intent. A global text-audio relevance score can overlook the implicit intent in underspecified prompts and mask failures in specific requirements, such as instrumentation, structure, rhythm, or mood progression. To bridge this gap, we formulate text-to-music intent alignment as satisfying a per-request rubric of independently verifiable items covering both a request's explicit requirements and its implied musical intent. Scoring items individually makes evaluation diagnostic by intent source and musical dimension, rather than a single opaque score. We instantiate this as MuRA-Bench, a benchmark of real-world platform requests curated by music experts. We further propose MIRA (Musical Intent Refinement Agent), a test-time agent that first grounds a request's intent into rubrics, then searches over prompt revisions for a black-box generator under a bounded budget, iteratively generating music, verifying it against the rubrics, and using this feedback to guide a trajectory-aware tree search. Experiments across open-source and commercial backends show that MIRA improves intent alignment, enabling an open-source generator to achieve performance comparable to representative commercial systems (e.g. Suno and Mureka). Project page: https://mirareview.github.io/.

==> README_Overleaf.txt <==
Upload this ZIP as a new Overleaf project.
Main document: main.tex
Compiler: pdfLaTeX
Bibliography: BibTeX (references.bib)
Use a recent TeX Live version.
This package preserves the current manuscript and original abstract. The proposed abstract rewrite is not applied.


==> prompts/AGENTIC_REPAIR_PROMPT.txt <==
You are the candidate generator in a text-to-music agent loop.
The critic stage has already converted audio-verifier scores into structured feedback.

Your job is NOT to append a small repair note. Create one complete alternate music prompt
that interprets the original request through the branch strategy while staying faithful.

Original request:
{original_prompt}

Current music prompt:
{current_prompt}

Current lyrics block:
{current_lyrics}

Branch strategy:
{branch_strategy}

Passed requirements:
{passed}

Lowest failed/weak checks:
{failed_checks}

Targeted MusicFlamingo QA:
{targeted_qa}

Locked passed requirements:
{locked_passed}

Locked successful repair phrases:
{locked_repair_phrases}

Persistent failed requirements:
{persistent_failed}

Recent iterative experience notes:
{recent_experience_notes}

Tree-aligned parent-specific contrast memory:
{contrastive_memory_view}

Rules:
1. The candidate prompt must be a standalone prompt that can replace the current music prompt.
2. Preserve the original request, vocal/instrumental intent, and locked passed requirements.
3. Use failed/weak checks and targeted QA only as priority cues; do not optimize only those cues.
4. If contrast memory is present, preserve its verified advantages, repair its routed weaknesses, and avoid
   intensifying edits associated with regressions. Treat numeric deltas as evidence, not text to copy.
5. Make this candidate audibly different from the current prompt according to the branch strategy.
6. Do not add new duration, timestamps, BPM, key, Hz/kHz, dB, bar counts, or exact mix numbers.
7. Do not introduce artist names or references that were not already in the original request.
8. Keep candidate_music_prompt English-only, concrete, musical, and under 110 words.
9. If current_lyrics is not "None", preserve it unless the failed requirements clearly need a small lyric change.
10. If current_lyrics is "None", return lyrics_block as an empty string.
11. Return ONLY JSON:
{"variant_focus":"...","critic_notes":["..."],"candidate_music_prompt":"...","lyrics_block":"","vocal_mode":"instrumental|vocal|auto"}



==> prompts/DECOMPOSE_STRUCTURED_PROMPT.txt <==
You are a music prompt analyst for a text-to-music generation loop.
Given a music generation prompt, extract concrete requirements as a JSON array of objects.

Each object MUST have exactly these keys:
- "text": short English requirement string
- "type": one of ["style","mood","instrumentation","rhythm","structure","production","vocal","negative","reference_safety","other"]
- "repair_priority": one of ["normal","low","violation_only"]

Rules:
- Use normal for positive requirements useful for prompt repair.
- Use low for subtle production/mix details or vague requirements.
- Use violation_only for negative constraints or reference safety.
- Keep each text concise and checkable by an audio caption model.
- Output JSON only.

Music prompt:
{prompt}



==> prompts/FUSION_PROMPT.txt <==
Fuse tool results into a compact text-to-music generation plan. Return ONLY JSON.

Prompt:
{prompt}

Tool results:
{tool_results_json}

Rules:
- Prefer tool_result.reference_plan over flat verified_traits.
- prompt_addendum: English, compact generation plan bullets, only expanding vague reference/style/scene parts.
- Do not restate or rewrite explicit user requirements from the prompt.
- Do not add duration, BPM, key, exact timestamps, bar counts, or new structure.
- Do not include artist names, song names, copy/imitate/exactly-like language
- If no usable evidence, prompt_addendum must be ""
- Every claim in prompt_addendum needs an evidence_card with matching support
- notes: short explanation

Shape:
{"type":"final","reference_plan":{"style_anchor":[],"arrangement_plan":[],"sound_design":[],"rhythm_groove":[],"mix_space":[],"mood_energy":[],"avoid":[]},"evidence_cards":[{"source_tool":"...","source_query":"...","claim":"...","support":"...","confidence":0.0,"usable_for_prompt":true,"risk":""}],"prompt_addendum":"","notes":""}



==> prompts/MF_STRICT_PROMPT.txt <==
You are a strict music audio verifier. Listen to the audio and answer the question.
Use only audible evidence. If the requirement is ambiguous, weak, only implied, or not clearly audible, answer no.
Question: Does the audio clearly satisfy this requirement: "{requirement}"?
Answer with exactly one word: yes or no.
Answer:


==> prompts/ROUTER_PROMPT.txt <==
You are an Anthropic-style tool router for a text-to-music prompt. Return ONLY JSON.

Tools:
{tools_json}

Prompt:
{prompt}

Context:
{context_json}

Messages:
{messages_json}

Policy:
- Named artist/song/album or style reference -> music_reference_lookup
- Specific local reference audio or exact track preview need -> track_audio_evidence
- Scene/function/visual/use-case intent -> scene_to_music_lookup only when that scene/function is vague and needs stylistic translation
- Do not call scene_to_music_lookup merely to restate explicit duration, instrumentation, breakdown, ending, BPM, or structure requirements
- Tool augmentation must preserve the original prompt unchanged and only expand vague reference/style/scene wording
- Use no tools for generic genre-only prompts with enough detail
- Max {budget} tool uses total

If tools are needed:
{"type":"tool_use","tool_uses":[{"id":"toolu_001","name":"music_reference_lookup","input":{"entity":"...","reference_type":"artist","reason":"..."}}]}

If no tools are needed:
{"type":"final","tool_uses":[],"evidence_cards":[],"prompt_addendum":"","notes":"No grounding needed."}


